Working hard to know your neighbor's margins: Local descriptor learning loss

We introduce a novel loss for learning local feature descriptors which is inspired by the Lowe's matching criterion for SIFT. We show that the proposed loss that maximizes the distance between the closest positive and closest negative patch in the batch is better than complex regularization methods; it works well for both shallow and deep convolution network architectures. Applying the novel loss to the L2Net CNN architecture results in a compact descriptor -- it has the same dimensionality as SIFT (128) that shows state-of-art performance in wide baseline stereo, patch verification and instance retrieval benchmarks. It is fast, computing a descriptor takes about 1 millisecond on a low-end GPU.

==> matching.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.27344,0.50781,0.70312}%
\definecolor{mycolor2}{rgb}{0.00000,0.53125,0.21484}%
\definecolor{mycolor3}{rgb}{0.36719,0.23438,0.59766}%
\definecolor{mycolor4}{rgb}{0.78906,0.00000,0.12500}%
\definecolor{mycolor5}{rgb}{0.52734,0.80469,0.91797}%
\definecolor{mycolor6}{rgb}{1.00000,0.62500,0.47656}%
\definecolor{mycolor7}{rgb}{0.97917,0.50000,0.44531}%
\definecolor{mycolor8}{rgb}{0.62500,0.32031,0.17578}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.948\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
bar shift auto,
clip=false,
xmin=0,
xmax=100,
xlabel style={font=\color{white!15!black}},
xlabel={Image Matching mAP [\%]},
y dir=reverse,
ymin=0.6,
ymax=6.4,
ytick={1,2,3,4,5,6},
yticklabels={{\textbackslash{}rootsift},{\textbackslash{}tfmargin},{\textbackslash{}L2Net},{\textbackslash{}L2Net+},{\textbackslash{}HardNet},{\textbackslash{}HardNet+}},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids
]
\addplot[xbar, bar width=0.8, fill=mycolor1, draw=white!20!black, area legend] table[row sep=crcr] {%
50.3790528397102	6\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,6) {50.38\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
63.6269964870109	6\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
71.3547700492212	6\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
47.2124468592391	6\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
54.0739305896098	6\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
30.6854516608232	6\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
35.320721392357	6\\
};
\addplot[xbar, bar width=0.8, fill=mycolor5, draw=white!20!black, area legend] table[row sep=crcr] {%
47.66348001393	5\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,5) {47.66\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
62.1022030121854	5\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
69.7202520336553	5\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
44.2322131490534	5\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
50.7735474033646	5\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
27.4920599256188	5\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
31.6606045597025	5\\
};
\addplot[xbar, bar width=0.8, fill=mycolor6, draw=white!20!black, area legend] table[row sep=crcr] {%
45.0406434983625	4\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,4) {45.04\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
60.72536188397	4\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
66.1946581772067	4\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
42.2425079102306	4\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
46.6991289809878	4\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
25.9149215627931	4\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
28.4672824749868	4\\
};
\addplot[xbar, bar width=0.8, fill=mycolor7, draw=white!20!black, area legend] table[row sep=crcr] {%
40.8172822352592	3\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,3) {40.82\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
57.0667767136273	3\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
63.5412802591108	3\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
36.8996667124221	3\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
41.882087550184	3\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
21.3714275305271	3\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
24.1424546456843	3\\
};
\addplot[xbar, bar width=0.8, fill=mycolor8, draw=white!20!black, area legend] table[row sep=crcr] {%
32.6447117568601	2\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,2) {32.64\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
46.7024760142034	2\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
57.6819933818794	2\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
26.432081136281	2\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
33.6780694598851	2\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
13.8975408595926	2\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
17.4761096893193	2\\
};
\addplot[xbar, bar width=0.8, fill=red!50!green, draw=white!20!black, area legend] table[row sep=crcr] {%
27.2249298737059	1\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0	0.6\\
0	6.4\\
};
\node[right, align=left]
at (axis cs:101,1) {27.22\%};
\addplot [color=mycolor2, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
47.7661604714202	1\\
};
\addplot [color=mycolor2, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor2, mycolor2}, forget plot]
  table[row sep=crcr]{%
51.2080162855921	1\\
};
\addplot [color=mycolor3, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
21.0011108028897	1\\
};
\addplot [color=mycolor3, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor3, mycolor3}, forget plot]
  table[row sep=crcr]{%
23.1606686091906	1\\
};
\addplot [color=mycolor4, draw=none, mark size=2.0pt, mark=x, mark options={solid, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
9.68222043040179	1\\
};
\addplot [color=mycolor4, draw=none, mark size=1.3pt, mark=triangle*, mark options={solid, rotate=90, fill=black!60!mycolor4, mycolor4}, forget plot]
  table[row sep=crcr]{%
10.531402642741	1\\
};
\end{axis}
\end{tikzpicture}%
